Parallel Emergence of Rigidity and Collective Motion in a Family of Simulated Glass-Forming Polymer Fluids

The emergence of the solid state in glass-forming materials upon cooling is accompanied by changes in both thermodynamic and viscoelastic properties and by a precipitous drop in fluidity. Here, we investigate changes in basic elastic properties upon cooling in a family of simulated polymer fluids, as characterized by a number of stiffness measures. We show that $\tau_{\alpha}$ can be expressed quantitatively both in terms of measures of the material ``stiffness'', $G_p$ and $\langle u^2 \rangle$, and the extent $L$ of cooperative particle exchange motion in the form of strings, establishing a direct relation between the growth of emergent elasticity and collective motion. Moreover, the macroscopic stiffness parameters, $G_p$, $B$, and $f_{s, q^*}$, can all be expressed quantitatively in terms of the molecular scale stiffness parameter, $k_{\mathrm{B}}T / \langle u^2 \rangle$ with $k_{\mathrm{B}}$ being Boltzmann's constant, and we discuss the thermodynamic scaling of these properties. We also find that $G_p$ is related to the cohesive energy density $\Pi_{\mathrm{CED}}$, pointing to the critical importance of attractive interactions in the elasticity and dynamics of glass-forming liquids. Finally, we discuss fluctuations in the local stiffness parameter as a quantitative measure of elastic heterogeneity and their significance for understanding both the linear and nonlinear elastic properties of glassy materials.

==> Date_Trace.dat <==
2023-02-03 12:51:53.536659
2023-04-19 13:13:09.825844
2023-04-19 13:30:31.395770
2023-04-19 13:31:50.498385
2023-04-19 13:53:45.124979
2023-04-19 14:18:01.665479
2023-04-23 17:13:42.987134
2023-04-24 10:44:53.766258
2023-04-24 11:08:59.635285
2023-06-12 16:29:09.295258
2023-06-12 16:36:14.724108
2023-06-13 11:26:32.845529
2023-06-13 20:25:04.127507
2023-06-13 20:26:54.297565
2023-06-13 20:30:23.736810

